Chemical clocks for early-type galaxies

We present a detailed stellar population analysis of 27 massive elliptical galaxies within 4 very rich clusters at redshift z~0.2. We obtained accurate estimates of the mean luminosity-weighted ages and relative abundances of CN, Mg and Fe as functions of the galaxy velocity dispersion, sigma. Our results are compatible with a scenario in which the stellar populations of massive elliptical galaxies, independently of their environment and mass, had formation timescales shorter than ~1 Gyr. This result implies that massive elliptical galaxies have evolved passively since, at least, as long ago as z~2. For a given galaxy mass the duration of star formation is shorter in those galaxies belonging to more dense environments. Finally, we show that the abundance ratios [CN/Fe] and [Mg/Fe] are the key "chemical clocks" to infer the star formation history timescales in ellipticals. In particular, [Mg/Fe] provides an upper limit for those formation timescales, while [CN/Fe] apperars to be the most suitable parameter to resolve them in elliptical galaxies with sigma<300 km/s.

==> Keywords.txt <==
The editors of ApJ, A&A, and MNRAS have adopted these headings for use 
in the indexes of the three journals. Revisions and updating are made 
annually by agreement among the editors. If you feel that the list lacks 
an important heading, or that other revisions are needed, please send 
an e-mail message to: apj@as.arizona.edu.  

GENERAL  
editorials, notices
errata, addenda
extraterrestrial intelligence
history and philosophy of astronomy
miscellaneous
obituaries, biographies
sociology of astronomy
standards  

PHYSICAL DATA AND PROCESSES  
acceleration of particles
accretion, accretion disks
astrobiology
astrochemistry
atomic data
atomic processes
black hole physics
conduction
convection
dense matter
diffusion
elementary particles
equation of state
gravitation
gravitational lensing
gravitational waves
hydrodynamics
instabilities
line: formation
line: identification
line: profiles
magnetic fields
(magnetohydrodynamics:) MHD
masers
molecular data
molecular processes
neutrinos
nuclear reactions, nucleosynthesis, abundances
plasmas
polarization
radiation mechanisms: general
radiation mechanisms: nonthermal
radiation mechanisms: thermal
radiative transfer
relativity
scattering
shock waves
stellar dynamics
turbulence
waves   

ASTRONOMICAL INSTRUMENTATION, METHODS AND TECHNIQUES  
atmospheric effects
balloons
celestial mechanics
space vehicles
instrumentation: adaptive optics
instrumentation: detectors
instrumentation: high angular resolution
instrumentation: interferometers
instrumentation: miscellaneous
instrumentation: photometers
instrumentation: polarimeters
instrumentation: spectrographs
methods: analytical
methods: data analysis
methods: laboratory
methods: miscellaneous
methods: n-body simulations
methods: numerical
methods: statistical
site testing
space vehicles: instruments
techniques: high angular resolution
techniques: image processing
techniques: interferometric
techniques: miscellaneous
techniques: photometric
techniques: polarimetric
techniques: radar astronomy
techniques: radial velocities
techniques: spectroscopic
telescopes   

ASTRONOMICAL DATA BASES  
astronomical data bases: miscellaneous
atlases
catalogs
surveys   

ASTROMETRY AND CELESTIAL MECHANICS  
 astrometry
eclipses
ephemerides
occultations
reference systems
time   

THE SUN  
Sun: abundances
Sun: activity
Sun: atmospheric motions
Sun: atmosphere
Sun: chromosphere
Sun: corona
Sun: coronal mass ejections (CMEs)
Sun: evolution
Sun: faculae, plages
Sun: filaments
Sun: flares
Sun: fundamental parameters
Sun: general
Sun: granulation
Sun: helioseismology
Sun: infrared
Sun: interior
Sun: magnetic fields
Sun: oscillations
Sun: particle emission
Sun: photosphere
Sun: prominences
Sun: radio radiation
Sun: rotation
(Sun:) solar-terrestrial relations
(Sun:) solar wind
(Sun:) sunspots
Sun: transition region
Sun: UV radiation
Sun: X-rays, gamma rays   

SOLAR SYSTEM  
comets: general
comets: individual (..., ...)
Earth
interplanetary medium
Kuiper Belt
meteors, meteoroids
minor planets, asteroids
Moon
Oort Cloud
planets: rings
planets and satellites: formation
planets and satellites: general
planets and satellites: individual (alphabetic order)
solar system: formation
solar system: general   

STARS  
stars: abundances
stars: activity
stars: AGB and post-AGB
stars: atmospheres
(stars:) binaries (including multiple): close
(stars:) binaries: eclipsing
(stars:) binaries: general
(stars:) binaries: symbiotic
(stars:) binaries: spectroscopic
(stars:) binaries: visual
(stars:) blue stragglers
stars: carbon
stars: chemically peculiar
stars: chromospheres
(stars:) circumstellar matter
stars: coronae
stars: distances
stars: dwarf novae
stars: early-type
stars: emission-line, Be
stars: evolution
stars: flare
stars: formation
stars: fundamental parameters (classification, colors, luminosities, masses, radii, temperatures, etc.)
stars: general
(stars:) Hertzsprung-Russell diagram
stars: horizontal-branch
stars: imaging
stars: individual (..., ...)
stars: interiors
stars: kinematics
stars: late-type
stars: low-mass, brown dwarfs
stars: luminosity function, mass function
stars: magnetic fields
stars: mass loss
stars: neutron
(stars:) novae, cataclysmic variables
stars: oscillations (including pulsations)
(stars:) planetary systems
(stars:) planetary systems: formation
(stars:) planetary systems: protoplanetary disks
stars: Population II
stars: pre--main-sequence
(stars:) pulsars: general
(stars:) pulsars: individual (..., ...)
stars: rotation
stars: spots
stars: statistics
(stars:) subdwarfs
(stars:) supergiants
(stars:) supernovae: general
(stars:) supernovae: individual (..., ...)
stars: winds, outflows
(stars: variables:) Cepheids
(stars: variables:) delta Scuti
stars: variables: other
(stars:) white dwarfs
stars: Wolf-Rayet   

INTERSTELLAR MEDIUM (ISM), NEBULAE  
ISM: abundances
ISM: atoms
ISM: bubbles
ISM: clouds
(ISM:) cosmic rays
(ISM:) dust, extinction
ISM: evolution
ISM: general
ISM: globules
ISM: Herbig-Haro objects
(ISM:) HII regions
ISM: individual (..., ...) (except planetary nebulae)
ISM: jets and outflows
ISM: kinematics and dynamics
ISM: lines and bands
ISM: magnetic fields
ISM: molecules
(ISM:) planetary nebulae: general
(ISM:) planetary nebulae: individual (..., ...)
(ISM:) reflection nebulae
ISM: structure
(ISM:) supernova remnants   

THE GALAXY  
Galaxy: abundances
Galaxy: bulge
Galaxy: center
Galaxy: disk
Galaxy: evolution
Galaxy: formation
Galaxy: fundamental parameters
Galaxy: general
(Galaxy:) globular clusters: general
(Galaxy:) globular clusters: individual (..., ...)
Galaxy: halo
Galaxy: kinematics and dynamics
Galaxy: nucleus
(Galaxy:) open clusters and associations: general
(Galaxy:) open clusters and associations: individual (..., ...)
(Galaxy:) solar neighborhood
Galaxy: stellar content
Galaxy: structure   

GALAXIES  
galaxies: abundances
galaxies: active
(galaxies:) BL Lacertae objects: general
(galaxies:) BL Lacertae objects: individual (..., ...)
galaxies: bulges
galaxies: clusters: general
galaxies: clusters: individual (..., ...)
galaxies: star clusters
(galaxies:) cooling flows
galaxies: distances and redshifts
galaxies: dwarf
galaxies: elliptical and lenticular, cD
galaxies: evolution
galaxies: formation
galaxies: fundamental parameters (classification, colors, luminosities, masses, radii, etc.)
galaxies: general
galaxies: halos
galaxies: high-redshift
galaxies: individual (..., ...)
galaxies: interactions
(galaxies:) intergalactic medium
galaxies: ISM
galaxies: irregular
galaxies: jets
galaxies: kinematics and dynamics
(galaxies:) Local Group
galaxies: luminosity function, mass function
(galaxies:) Magellanic Clouds
galaxies: magnetic fields
galaxies: nuclei
galaxies: peculiar
galaxies: photometry
(galaxies:) quasars: absorption lines
(galaxies:) quasars: emission lines
(galaxies:) quasars: general
(galaxies:) quasars: individual (..., ...)
galaxies: Seyfert
galaxies: spiral
galaxies: starburst
galaxies: star clusters
galaxies: statistics
galaxies: stellar content
galaxies: structure   

COSMOLOGY  
(cosmology:) cosmic microwave background
(cosmology:) cosmological parameters
cosmology: miscellaneous
cosmology: observations
cosmology: theory
(cosmology:) dark matter
(cosmology:) diffuse radiation
(cosmology:) distance scale
(cosmology:) early universe
(cosmology:) large-scale structure of universe   

SOURCES AS A FUNCTION OF WAVELENGTH  
gamma rays: bursts
gamma rays: observations
gamma rays: theory
infrared: galaxies
infrared: general
infrared: ISM
infrared: solar system
infrared: stars
radio continuum: galaxies
radio continuum: general
radio continuum: ISM
radio continuum: solar system
radio continuum: stars
radio lines: galaxies
radio lines: general
radio lines: ISM
radio lines: solar system
radio lines: stars
submillimeter
ultraviolet: galaxies
ultraviolet: general
ultraviolet: ISM
ultraviolet: solar system
ultraviolet: stars
X-rays: binaries
X-rays: bursts
X-rays: diffuse background
X-rays: galaxies
X-rays: galaxies: clusters
X-rays: general
X-rays: individual (..., ...)
X-rays: ISM
X-rays: stars   


==> README.txt <==
%%%%% update: 12 May 2006 %%%%%

re: 
IAU SYMPOSIUM SERIES.
Home page and updates at:
< ftp://ftp.sron.nl/pub/karelh/UPLOADS/IAU-CUP.dir/authors.dir >

======================================================================

GUIDELINES FOR AUTHORS OF MANUSCRIPTS FOR THE PROCEEDINGS FOR 
IAU SYMPOSIA, USING STYLE FILES OF CAMBRIDGE UNIVERSITY PRESS (CUP)


Dear Authors,

Please find in this directory the instructions for preparing your 
paper(s) for the Proceedings of your IAU Symposium. For this purpose, 
carefully read and observe the text file README.txt and download all 
the files in this directory.

======================================================================
GENERAL INFORMATION

======================================================================
A. THE IAU PUBLISHER
======================================================================

The official IAU publisher is Cambridge University Press.
CUP publishes the Proceedings of
- IAU SYMPOSIA
- IAU HIGHLIGHTS OF ASTRONOMY
- TRANSACTIONS OF THE IAU
all as hard back volumes and on-line.

The IAU continues to aim for a high quality and timely
publications series.
Published on-line IAU Proceedings are available at
< http://journals.cambridge.org/action/displayJournal?jid=IAU >,
with free access for 2004 IAU Proceedings.
Hard back volumes can be ordered from
< http://www.cambridge.org/uk/browse/browse_all.asp?subjectid=318 >.


======================================================================
B. IAU / CUP POLICY
======================================================================

In the contract between the IAU with CUP, it is stipulated that
the Proceedings of an IAU Symposium will be published within six 
months after that Symposium.  
Since CUP needs three months for its processing of a complete 
Proceedings manuscript, the EDITORS have the first three months 
after their Symposium to complete their editing task.  
This requires that all AUTHORS have to deliver their completed 
manuscripts to their Chief Editor before or during the Symposium.
Authors who wish to make revisions can submit a revised version of 
their manuscript to the Chief Editor within four weeks after the 
Symposium.


======================================================================
C. MEETING CODES
======================================================================

CUP recognizes the following codes for the nine 2006 IAU meetings
IAUS233
IAUS234
IAUS235
IAUS236
IAUS237
IAUS238
IAUS239
IAUS240
IAUS241

CUP recognizes the following codes for the nine 2007 IAU Symposia:
IAUS242
IAUS243
IAUS244
IAUS245
IAUS246
IAUS247
IAUS248
IAUS249
IAUS250


======================================================================
D. FORMAT
======================================================================

CUP recognizes four kinds of manuscripts:
- Invited Reviews (IR)
- Invited Papers (IP)
- Contributed papers (CP)
- Poster Papers (PP) 
The Editor of the Proceedings of your Symposium decides on the page 
allocation.


======================================================================
E. FIGURES
======================================================================

The package "graphics" does allow for figure re-scaling, but 
authors may find it easier to replace 
\usepackage{graphics}
with
\usepackage{graphicx}.

Re-scaling in "graphics" can be done: 
The trick is to use 
\scalebox{scale_frac}{put_figure_here}, e.g.
\centerline{
\scalebox{0.8}{%
\includegraphics{my_fig.eps}%
}
}
which shrinks my_fig.eps to 0.8 of its size, and center it.
This is instead of the expected, more normal, scalebox usage 
of \scalebox{x_frac}{y_frac}{put_fig_here}, which does not 
work.

Another possiblity to scale the figures, while using
\usepackage{graphics}, is:
\begin{figure}
\centering
\resizebox{6.5cm}{!}{\includegraphics{figure1.eps} }
\resizebox{6.5cm}{!}{\includegraphics{figure2.eps} }
\caption[]{Figure caption.}
\end{figure}


======================================================================
F. COLOUR FIGURES
======================================================================

When authors have colour figures in the .tex files of their 
papers, there will be no charge for that. Colour figures will 
be reproduced in colour in the electronic version of the Proceedings. 
However, to reproduce colour figures up in colour in the printed 
version of the Proceedings, CUP will charge the authors Eng. 
Pound 500.- per page. If authors are not prepared to pay for 
this, their colour figures will be printed in black-and-white in 
the printed version of the Proceedings. Therefore, in case of 
colour figures with half-tones, authors should make sure that 
their figures will reproduce as desired in black-and-white.


======================================================================
G. REFERENCES /JOURNAL ABBREVIATIONS AND STYLE
======================================================================

Refer to as:                Journal:
---------------------------------------------------------------------------------
\textit{AJ}                 Astronomical Journal
\textit{ARAA}               Annual Review of Astronomy & Astrophysics
\textit{ApJ}                Astrophysical Journal
\textit{ApJS}               Astrophysical Journal Supplement Series
\textit{Applied Optics}     Applied Optics
\textit{Ap&SS}              Astrophysics and Space Science
\textit{A&A}                Astronomy & Astrophysics
\textit{A&AR}               The Astronomy and Astrophysics Review
\textit{A&AS}               Astronomy and Astrophysics Supplement Series
\textit{AcA}                Acta Astronomica
\textit{Adv. Sp. Res.}      Advances in Space Research
\textit{AIP-CP}             American Institute of Physics Conf. Proc.
\textit{ASP-CS}             Astronomical Soc. of the Pacific Conf. Series.
\textit{Astron. Lett.}      Astronomy Letters
\textit{Astron. Rep.}       Astronomy Reports
\textit{Ap. Lett.}          Astrophysical Letters
\textit{AZh}                Astronomicheskii Zhurnal
\textit{BAAS}               Bulletin of the AAS
\textit{JA&A}               Journal of Astrophysics & Astronomy
\textit{JRASC}              Journal of the RAS of Canada
\textit{MemRAS}             Memoirs of the RAS
\textit{MNRAS}              Monthly Notices of the RAS
\textit{MemSAI}             Memorie della Societa Astronomica Italiana
\textit{Nature}             Nature
\textit{New Astron.}        New Astronomy
\textit{New Astron. Revs}   New Astronomy Reviews
\textit{Observatory}        The Observatory
\textit{Phys. Rev. A}       Physical Review A.: General Physics
\textit{Phys. Rev. Lett.}   Physical Review Letters
\textit{PASA}               Publications of the Astron. Soc. Australia
\textit{PASP}               Publications of the Astron. Soc. Pacific
\textit{PASJ}               Publications of the Astron. Soc. Japan
\textit{PAZ}                Pis'ma Astronomicheskii Zhurnal
\textit{QJRAS}              Quarterly Journal of the RAS
\textit{Rev. Mexicana AyA}  Revista Mexicana de Astronomia y Astrofisica
\textit{Science}            Science
\textit{Solar Phys.}        Solar Physics
\textit{S&T}                Sky and Telescope
\textit{Soviet Astron.}     Soviet Astronomy
\textit{Space Sci. Revs}    Space Science Reviews
\textit{Vistas in Astron.}  Vistas in Astronomy
\textit{ZfA}                Zeitschrift für Astrophysik

Example journal paper:

\bibitem[Krabbe, Genzel, Eckart, \etal\ (1995)]{Krabbe95}
     {Krabbe, A., Genzel, R., Eckart, A., Najarro, F., Lutz, D., Cameron, M., 
     Kroker, H., Tacconi-Garman, L. E., Thatte, N., Weitzel, L., Drapatz, S., 
     Geballe, T., Sternberg, A., Kudritzki, R.-P.} 1995,
     \textit{ApJ} (Letters) 447, L95

Example conference paper:

\bibitem[Herrero (2003)]{Herrero03}
     {Herrero, A.} 2003,
     in: K.A. van der Hucht, A. Herrero \& C. Esteban (eds.), 
     \textit{A Massive Star Odyssey, from Main Sequence to Supernova},
     Proc. IAU Symposium No. 212 (San Francisco: ASP), p.\ 1

 
=================================================================
H. IAU COPYRIGHT FORMS
=================================================================

All Authors are requested to download the IAU Copyright Form
<IAUcopyr.pdf>, to complete it, and to send it by airmail to the 
Editor of their IAU Symposium. 

All Editors are requested to send the complete set of IAU Copyright 
Forms, together with the complete manuscript of their IAU Symposium 
Proceedings to CUP.


======================================================================
I. BULK PRICES 
======================================================================

The 2006 bulk price of Proceedings of Symposia and Colloquia for 
the participants is US$ 75.- per volume, covering hard copy 
(including shipment) and access to the on-line version. 
 
On-line access from CUP is for 18 months, after which copies of the 
Proceedings files will be transferred to the ADS.


======================================================================

In case of questions, please approach the Chief Editor 
of the Proceedings of your IAU Sysmposium.

Karel A. van der Hucht
IAU AGS

******************************************************
dr Karel A. van der Hucht, Assistant General Secretary 
International Astronomical Union   
url: www.iau.org 

SRON Netherlands Institute for Space Research 
Sorbonnelaan 2                 
NL-3584 CA UTRECHT, the Netherlands     
tel: +31-30-2535729/5600, fax: +31-30-2540860
email: K.A.van.der.Hucht@SRON.nl 
url: www.sron.nl 
******************************************************

